Decoupled and Distilled: Task-Adaptive LoRA-Teachers with Ensemble Knowledge Transfer for Few-Shot Class-Incremental Learning

Few-Shot Class-Incremental Learning (FSCIL) addresses the challenge of learning new classes from very limited samples while retaining knowledge of previously learned ones. Although parameter-efficient fine-tuning methods with pre-trained models show promise for class-incremental learning, strict gradient-based constraints can be unreliable under severe data scarcity, while multi-expert approaches can impose substantial inference-time costs. We propose TALON (Task-Adaptive LoRA-Teachers with Ensemble Knowledge Transfer), an inference-efficient FSCIL framework. TALON dynamically allocates an independent LoRA-Teacher to each incremental task for task-specific representation learning, then distills multiple frozen teachers into a unified LoRA-Student through Ensemble Knowledge Transfer, eliminating runtime module selection or generation. A semantic-guided distillation strategy weights teacher contributions by feature-space similarity to mitigate catastrophic forgetting and overfitting. Across three class-order runs, TALON achieves comparable or better mean average accuracy across four FSCIL benchmarks, obtaining 86.68 +/- 1.22% on CUB200, 90.39 +/- 0.27% on CIFAR100, 78.38 +/- 0.94% on ImageNet-R, and 96.34 +/- 0.33% on miniImageNet. TALON uses up to 33x fewer deployment parameters and reduces average inference time per task to 26.7 s, a 41.70% reduction relative to ASP.

==> README_ARXIV.txt <==
TALON arXiv source package
==========================

Upload the contents of this directory as the arXiv source package.  The only
top-level TeX entry file is main.tex; compile it with pdfLaTeX.

The bibliography is frozen in main.bbl, so BibTeX is not required.

This package is an accepted-manuscript version. Its title page identifies the
formal publication and DOI (10.1016/j.neucom.2026.135200) and carries the
CC BY-NC-ND 4.0 license statement required for this arXiv update.

All main-manuscript figures are local PDF files in this directory.  The
included elsarticle.cls is required for a reproducible build.

anc/supplementary.pdf is the optional supplementary material, arranged as an
arXiv ancillary file.  Do not promote it to a TeX entry file.

Do not add generated build files (.aux, .log, .out, .pdf) to the primary source
archive.

